TrialDura: Hierarchical Attention Transformer for Interpretable Clinical Trial Duration Prediction

The clinical trial process, a critical phase in drug development, is essential for developing new treatments. The primary goal of interventional clinical trials is to evaluate the safety and efficacy of drug-based treatments for specific diseases. However, these trials are often lengthy, labor-intensive, and expensive. The duration of a clinical trial significantly impacts overall costs, making efficient timeline management crucial for controlling budgets and ensuring the economic feasibility of research. To address this issue, We propose TrialDura, a machine learning-based method that estimates the duration of clinical trials using multimodal data, including disease names, drug molecules, trial phases, and eligibility criteria. Then, we encode them into Bio-BERT embeddings specifically tuned for biomedical contexts to provide a deeper and more relevant semantic understanding of clinical trial data. Finally, the model's hierarchical attention mechanism connects all of the embeddings to capture their interactions and predict clinical trial duration. Our proposed model demonstrated superior performance with a mean absolute error (MAE) of 1.04 years and a root mean square error (RMSE) of 1.39 years compared to the other models, indicating more accurate clinical trial duration prediction. Publicly available code can be found at: https://anonymous.4open.science/r/TrialDura-F196.

==> rebuttal.txt <==
### Reviewer 1 (fWix)    score: 5

**Title**: Response to comments from reviewer fWix

Thank you for your comments. Our response is below. Capital M = “major” and lowercase m = “minor”.

#### Major Comments

**M1**: The relative gain over linear regression is minor and may not have significant real-world impact.

**A**: The major contributions of this paper are:

**Problem**: We are the first to identify and address the clinical trial duration prediction problem.
**Data**: We have curated dataset for this problem.
**Result**: We provided solutions using various models, such as linear regression, and compared their performance. The MAE of TrialDura is 1.044 years, compared to 1.162 years for Linear Regression
**Designed Model**: While linear regression is efficient, our model excels in both interpretability and performance. Attention weights highlight the significance of various elements, such as rules within the eligibility criteria.


**M2**: Difference in inputs between baselines and TrialDura.

**A**: Embeddings of drug, phase, and disease are the same. The difference lies in eligibility criteria:

**Baselines**: Use the [CLS] token for sentence embeddings, averaged for inclusion/exclusion paragraphs, and concatenated for the final eligibility criteria embedding.

**TrialDura**: Also uses the [CLS] token but applies an attention mechanism to focus on the most significant sentences for the eligibility criteria embedding.


**M3**: statistics for the target variable.

**A**: The statistics for duration are summarized below:

**Duration (Unit: Year)**
| Phase     | Average | Minimum | 1st Quartile | Median | 3rd Quartile |
|-----------|---------|---------|--------------|--------|--------------|
| All Phases| 2.14    | 0.003   | 0.83         | 1.73   | 3.00         |
| Phase 1   | 1.52    | 0.003   | 0.25         | 0.87   | 2.26         |
| Phase 2   | 2.47    | 0.003   | 1.09         | 2.00   | 3.34         |
| Phase 3   | 2.42    | 0.005   | 1.08         | 1.92   | 3.20         |
| Phase 4   | 2.06    | 0.003   | 0.92         | 1.67   | 2.83         |

Predicting duration is challenging, with 75% of the training data spanning up to 3 years and a capped maximum of 10 years. We excluded extreme values over 10 years to aid model convergence. In the full dataset, 97.74% of the data has a duration of 10 years or less.

**Distribution:**
| Range (years)      | Percentage |
|--------------------|------------|
| 0-1 year           | 29.8%      |
| 1-2 years          | 26.3%      |
| 2-3 years          | 18.5%      |
| 3-4 years          | 11.1%      |
| 4-5 years          | 6.5%       |
| 5-6 years          | 3.7%       |
| 6-7 years          | 1.9%       |
| 7 years +          | 2.2%       |

This breakdown clarifies the target variable's distribution and range, emphasizing the prediction task's complexity.


**M4**: hierarchical attention mechanism for generating embeddings.

**A**: The eligibility criteria include inclusion and exclusion criteria, each with multiple sentences. Sentence embeddings are obtained using BioBERT's [CLS] token. An explicit attention mechanism then derives the overall embedding for the criteria from these sentence embeddings. BioBERT handles the first attention layer, while the second layer is defined in our model.

**M5**: Clarify what the Shapley values were computed upon in the interpretability analysis.

**A**: The Shapley value [1], from game theory, fairly distributes total gains or costs among players based on their contributions. In machine learning, Shapley values measure each feature's impact on a model's prediction. In this analysis, Shapley values correspond to attention weights, with darker colors indicating higher weights. The number and color at the beginning of each sentence represent the attention weight for the entire sentence.

#### Minor Comments

**m1**: An evaluation of prediction performance stratified by trial phase.

**A**: We compared models trained on separate trial phases with a model trained on all phases combined. TrialDura effectively captures latent relationships across phases, showing superior performance.

We also show TrialDura's prediction performance for each of the four phases below. 

| Phase | MAE (years)   | RMSE (years)  | R^2           | Pearson Corr.  |
|-------|---------------|---------------|---------------|----------------|
| All   | 1.044 ± 0.009 | 1.390 ± 0.005 | 0.191 ± 0.001 | 0.463 ± 0.001  |
| 1     | 0.836 ± 0.001 | 1.181 ± 0.000 | 0.342 ± 0.000 | 0.593 ± 0.000  |
| 2     | 1.130 ± 0.001 | 1.459 ± 0.002 | 0.061 ± 0.002 | 0.334 ± 0.001  |
| 3     | 1.194 ± 0.003 | 1.593 ± 0.002 | 0.159 ± 0.002 | 0.415 ± 0.002  |
| 4     | 1.099 ± 0.001 | 1.402 ± 0.001 | -0.003 ± 0.002 | 0.228 ± 0.002 |

Results show the model's lowest MAE in Phases 1 and 4, highlighting its strengths and areas for improvement.

Reference
===

[1] Winter, Eyal. "The shapley value." Handbook of game theory with economic applications 2002.

### Reviewer 2 (kdau)    score: 4

**Title**: Response to comments from reviewer kdau

Thank you for your comments. Please find our response below. Capital M refers to “major” and lowercase “m” refers to “minor.”

#### Major Comments

**M1**: Rewrite the abstract to clarify the use of multi-modal data.

**A**: Thanks! We have rewritten the abstract to make it clearer.


**M2**: Provide more details in the Methods section, especially about token averaging.

**A**: We compared the [CLS] token and averaging method for information aggregation and found both effective. Drug and disease names were represented using mean pooling. For eligibility criteria, we used the [CLS] token for sentence embeddings, followed by an attention mechanism. Mean pooling is recommended for nuanced tasks, while the [CLS] token is more efficient for classification. Experimenting with both is advised. Mean pooling is suited for multiple drugs and diseases, while the [CLS] token suits criteria sentences.


**M3**: Details about the sentence-level transformer for aggregating eligibility criteria.

**A**: In our study, we use a pre-trained BioBERT model to get sentence embeddings via the [CLS] token. These embeddings go into a sentence-level Transformer to derive eligibility criteria embedding, with attention highlighting key sentences. We pad sentences for uniform length and add a [CLS] token as a global representation. A 2-layer Transformer encoder with 8 attention heads per layer processes these to capture complex relationships. Finally, we use the [CLS] token pooling method for a fixed-size embedding, followed by two fully connected layers with ReLU activation.

**M4**: Justify the use of Shapley analysis for determining word importance in eligibility criteria.

**A**: Our model uses hierarchical attention, with the first layer at the word level and the second at the sentence level. Sentence-level attention is crucial for eligibility criteria, as these often include multiple independent rules. Key sentences need more focus from the attention mechanism.

Shapley value analysis shows our model assigns different weights to both words and sentences. For example, in the manuscript, sentence weights range from 0.5 to 0.8. This analysis supports the use of hierarchical attention in our model.

#### Minor Comments

**m1**: Expand Figure 3 to include the predicted clinical trial duration.

**A**: Figure 3 currently only presents the significant differences in Shapley values because the text content of eligibility criteria is often extensive. We will include the complete examples and the predicted clinical trial duration in the appendix.

#### Requested Clarifications

**Q1**: Differentiate the MLP baseline from TrialDura and specify input features for baselines.

**A**: The main difference between the MLP baseline and TrialDura is the use of hierarchical attention for eligibility criteria. This technique helps the model focus on key rules, significantly boosting performance. In contrast, the baseline model uses concatenated features and mean pooling for embeddings.


**Q2**: Explain the choice of a language model and mean pooling for embedding drug names. 

**A**: Drug names often consist of multiple words, and a clinical trial might involve several drugs. We used BioBERT, a pre-trained language model, for drug name embeddings due to its nuanced semantic and contextual capture in the biomedical field. For multiple drugs, mean pooling was used to average the embeddings, creating a comprehensive representation. This method proved effective, providing robust embeddings for downstream tasks.


**Q3**: Explain why limited phase information affects performance and expand on this point.

**A**: The experiments validate that while different phases of clinical trials have distinct objectives, there is a correlation among them that the model can capture. For example, both Phase 2 and Phase 3 trials assess drug efficacy. Using the complete dataset, rather than data from only one phase, provides additional information and enhances the model's performance. Including the phase as a feature input helps the model differentiate between phases while uncovering implicit correlations, contributing to better overall performance. 

**Q4**: Emphasize the clinical significance of predicting trial duration with a 1.4 year error.

**A**: We are the first to propose using machine learning to predict clinical trial duration, offering multiple models. This challenging task is crucial, as trials typically last 7-11 years. An accurate model would greatly benefit trial design. Our model performs well, with an error margin of 1.044 years, indicating room for improvement. Despite this, our work is pioneering, and we are committed to refining the model's performance in future research.

### Reviewer 3 (gZSU)    score: 6

**Title**: Response to comments from reviewer gZSU

Thank you for your comments. Please find our response below. Capital M refers to “major” and lowercase “m” refers to “minor.”

## Major Comments

**M1**: Provide more than MAE and RMSE, including the distribution of clinical trial durations.

**A**: Thanks for your suggestion! The statistical analysis of clinical trial durations is provided in the table below, with an average duration of 2.14 years:

**Duration (Unit: Year)**
| Phase     | Average | Minimum | 1st Quartile | Median | 3rd Quartile | Maximum |
|-----------|---------|---------|--------------|--------|--------------|---------|
| All Phases| 2.14    | 0.003   | 0.83         | 1.73   | 3.00         | 10.00   |
| Phase 1   | 1.52    | 0.003   | 0.25         | 0.87   | 2.26         | 9.93    |
| Phase 2   | 2.47    | 0.003   | 1.09         | 2.00   | 3.34         | 10.00   |
| Phase 3   | 2.42    | 0.005   | 1.08         | 1.92   | 3.20         | 9.98    |
| Phase 4   | 2.06    | 0.003   | 0.92         | 1.67   | 2.83         | 9.98    |

**Distribution:**
| Range (years)      | Percentage |
|--------------------|------------|
| 0-1 year           | 29.8%      |
| 1-2 years          | 26.3%      |
| 2-3 years          | 18.5%      |
| 3-4 years          | 11.1%      |
| 4-5 years          | 6.5%       |
| 5-6 years          | 3.7%       |
| 6-7 years          | 1.9%       |
| 7 years +          | 2.2%       |

We are the first to propose using machine learning models to predict clinical trial durations and have presented multiple model solutions. This problem is highly significant but also very challenging. Clinical trials typically span 7-11 years, so a model that can accurately predict the potential duration would be extremely beneficial for designing clinical trials. 


**M2**: The improvement of TrialDura over the baseline model may be overstated.

**A**: Thank you for your suggestion. We are the first to use machine learning models to address the prediction of clinical trial duration, and we provided multiple model solutions. Our current approach represents the best-known solution, but the error remains around one year, which is still a considerable distance from the clinical target of 0.2 years. This is an exceptionally challenging problem, one that even human experts find difficult to solve [1]. However, we are committed to continuously optimizing our model and improving its performance.


## Minor Comments

**m1**: Provide a clear explanation of the dataset, including descriptive statistics for different stages.

**A**: Thank you for your feedback. The descriptive statistics of clinical trial durations across different phases are as follows:

**Clinical Trial Duration (in Years)**
| Phase     | Average | Minimum | 1st Quartile | Median | 3rd Quartile | Maximum |
|-----------|---------|---------|--------------|--------|--------------|---------|
| All Phases| 2.14    | 0.003   | 0.83         | 1.73   | 3.00         | 10.00   |
| Phase 1   | 1.52    | 0.003   | 0.25         | 0.87   | 2.26         | 9.93    |
| Phase 2   | 2.47    | 0.003   | 1.09         | 2.00   | 3.34         | 10.00   |
| Phase 3   | 2.42    | 0.005   | 1.08         | 1.92   | 3.20         | 9.98    |
| Phase 4   | 2.06    | 0.003   | 0.92         | 1.67   | 2.83         | 9.98    |


Reference
===

[1] Rush, A. John, et al. "Clinical research challenges posed by difficult-to-treat depression." Psychological medicine 52.3 (2022): 419-432.



